Perron-based algorithms for the multilinear pagerank

We consider the multilinear pagerank problem studied in [Gleich, Lim and Yu, Multilinear Pagerank, 2015], which is a system of quadratic equations with stochasticity and nonnegativity constraints. We use the theory of quadratic vector equations to prove several properties of its solutions and suggest new numerical algorithms. In particular, we prove the existence of a certain minimal solution, which does not always coincide with the stochastic one that is required by the problem. We use an interpretation of the solution as a Perron eigenvector to devise new fixed-point algorithms for its computation, and pair them with a homotopy continuation strategy. The resulting numerical method is more reliable than the existing alternatives, being able to solve a larger number of problems.

==> results09.dat <==
FixedPoint	InnOut	Newton	Optimistic	Optimistic_Newton	Bootstrap_ON_1st_derivative	Bootstrap_ON_wrong_1st	Bootstrap_ON_2nd_derivative	Bootstrap_ON_derivative-free	Bootstrap_N_1st_derivative	Bootstrap_N_wrong_1st	Bootstrap_N_2nd_derivative	Bootstrap_N_derivative-free
0.19931	0.076543	0.038806	0.046465	0.014504	0.021886	0.008897	0.01163	0.011798	0.012929	0.005293	0.010759	0.003987
0.001577	0.031599	0.002702	0.009233	0.005735	0.008419	0.009029	0.006682	0.010127	0.00163	0.001509	0.003707	0.001771
0.000561	0.016102	0.000389	0.001436	0.001229	0.005473	0.004501	0.004315	0.006759	0.00138	0.001061	0.002381	0.001536
0.001565	0.008392	0.000313	0.001506	0.000982	0.003415	0.003718	0.00397	0.005831	0.001402	0.001367	0.004142	0.00121
0.002615	0.048173	0.001687	0.005045	0.003297	0.006669	0.0124	0.006082	0.011536	0.002642	0.001805	0.007185	0.005025
0.006776	0.093878	0.000425	0.004848	0.00129	0.004833	0.002814	0.002667	0.006427	0.001599	0.000988	0.002679	0.001743
0.013965	0.075144	0.000378	0.004993	0.001062	0.003254	0.002209	0.002421	0.004492	0.001002	0.00067	0.00248	0.001133
0.002629	0.072815	0.000385	0.004704	0.001211	0.003095	0.002473	0.002835	0.00456	0.000879	0.000699	0.002637	0.001103
0.010382	0.084663	0.000354	0.005186	0.001033	0.00317	0.0021	0.002342	0.004258	0.001037	0.000667	0.002704	0.001105
0.008498	0.085657	0.000414	0.008108	0.001268	0.004214	0.002319	0.002767	0.006074	0.001328	0.000654	0.0028	0.001604
0.013758	0.079932	0.000383	0.008216	0.001082	0.003577	0.002136	0.002689	0.00472	0.001083	0.000591	0.00253	0.00124
0.003986	0.073984	0.000409	0.004153	0.001142	0.003805	0.002509	0.002297	0.005426	0.001193	0.000756	0.002324	0.001399
NaN	0.075629	0.000393	0.006099	0.00096	0.003703	0.002621	0.002419	0.004868	0.001233	0.000809	0.002531	0.00142
0.005349	0.074974	0.000372	0.004654	0.000928	0.004321	0.002711	0.002381	0.005898	0.001401	0.000829	0.002372	0.001657
0.043708	0.075012	0.000326	0.005563	0.00087	0.002443	0.001898	0.002144	0.003552	0.000807	0.00057	0.002142	0.000999
0.003423	0.083098	0.000323	0.006535	0.000748	0.002431	0.001732	0.002007	0.003044	0.000754	0.000526	0.002049	0.000802
0.002331	0.075337	0.000361	0.003064	0.000877	0.002718	0.002413	0.002256	0.003805	0.000845	0.000788	0.002268	0.001056
0.004728	0.092039	0.000361	0.005381	0.000919	0.003812	0.002023	0.00246	0.005534	0.00127	0.000612	0.002409	0.001549
0.004097	0.064163	0.000363	0.004029	0.000887	0.003754	0.002606	0.002424	0.005693	0.001215	0.000848	0.00307	0.001564
0.012461	0.073164	0.000332	0.005248	0.00142	0.003257	0.002208	0.002533	0.00408	0.000812	0.000576	0.002562	0.001017
0.004754	0.089853	0.000329	0.006425	0.001068	0.003732	0.002008	0.002289	0.005007	0.001128	0.000566	0.002305	0.001409
0.029535	0.087957	0.000468	0.007217	0.000833	0.002374	0.001933	0.002052	0.003597	0.000745	0.000627	0.002002	0.001052
0.002461	0.069597	0.000442	0.003854	0.001138	0.003315	0.00219	0.002568	0.004618	0.001229	0.000786	0.002824	0.001461
0.003461	0.054787	0.000517	0.003865	0.000734	0.003144	0.001899	0.002146	0.00433	0.000998	0.000551	0.002159	0.001098
0.003552	0.11176	0.00044	0.00397	0.000946	0.004265	0.002918	0.002405	0.005405	0.001268	0.000885	0.00236	0.00152
0.00202	0.058106	0.000382	0.003499	0.00111	0.004311	0.002303	0.002495	0.005935	0.001241	0.000647	0.002522	0.00151
0.00157	0.044856	0.000333	0.002989	0.000749	0.002635	0.001966	0.002181	0.003421	0.000836	0.000546	0.002192	0.000856
0.002479	0.067485	0.00039	0.004953	0.001016	0.00332	0.002684	0.002362	0.005375	0.001104	0.00083	0.002385	0.001472
0.001587	0.048318	0.000379	0.003233	0.000766	0.002569	0.002038	0.002233	0.003798	0.000853	0.000644	0.002222	0.001099


==> results099.dat <==
FixedPoint	InnOut	Newton	Optimistic	Optimistic_Newton	Bootstrap_ON_1st_derivative	Bootstrap_ON_wrong_1st	Bootstrap_ON_2nd_derivative	Bootstrap_ON_derivative-free	Bootstrap_N_1st_derivative	Bootstrap_N_wrong_1st	Bootstrap_N_2nd_derivative	Bootstrap_N_derivative-free
NaN	0.030485	0.001935	0.004306	0.002369	0.003847	0.001803	0.002103	0.005223	0.001693	0.000702	0.002065	0.00104
0.00083	0.02217	0.000348	0.00186	0.00075	0.004115	0.003029	0.002246	0.006201	0.001451	0.001066	0.002241	0.001858
0.000523	0.021521	0.000333	0.000773	0.00075	0.005522	0.005632	0.004105	0.007426	0.001629	0.001318	0.002517	0.002071
0.002422	0.007719	0.000355	0.001423	0.000669	0.00272	0.001945	0.002267	0.003115	0.000919	0.000683	0.002184	0.000941
0.000541	0.023966	0.001035	0.001228	0.000778	0.007473	0.003234	0.003036	0.009801	0.002734	0.002355	0.003142	0.003329
NaN	0.3979	0.000693	NaN	NaN	0.0103	0.004105	0.002834	0.012913	0.002037	0.00106	0.002353	0.002467
NaN	0.14937	0.000323	0.028499	0.000924	0.003584	0.001946	0.00212	0.004911	0.001072	0.00055	0.002129	0.001252
NaN	0.73659	0.000362	0.14112	0.001054	0.004033	0.002181	0.002461	0.005494	0.001226	0.000635	0.002378	0.001482
NaN	0.31318	0.000324	NaN	0.001084	0.0049	0.004632	0.002528	0.006517	0.002351	0.000986	0.004246	0.001331
NaN	0.21797	0.000369	NaN	0.00136	0.008651	0.004712	0.004806	0.013117	0.002034	0.000786	0.002575	0.001862
NaN	0.14379	0.000323	NaN	0.000964	0.00726	0.003096	0.005187	0.005434	0.001261	0.000577	0.002677	0.001405
NaN	0.23855	0.000365	0.030243	NaN	0.011516	0.003388	0.002724	0.011911	0.001795	0.00075	0.002521	0.001938
NaN	0.11263	0.00037	0.582	0.000658	0.004618	0.00287	0.00262	0.006682	0.001466	0.000864	0.002579	0.001778
NaN	0.21455	0.000365	NaN	NaN	0.006193	0.005104	0.003054	0.00763	0.001822	0.000864	0.003269	0.002115
NaN	0.32513	0.000364	NaN	0.001293	0.005084	0.004162	0.002461	0.00461	0.001334	0.000708	0.003619	0.003065
NaN	NaN	0.000344	NaN	0.001157	0.00308	0.005582	0.003328	0.004777	0.001627	0.001153	0.005755	0.002246
NaN	0.65211	NaN	NaN	0.012222	0.013912	0.002725	NaN	0.011973	NaN	0.001014	NaN	NaN
NaN	0.33802	0.000367	0.12223	NaN	0.011129	0.005208	0.004153	0.011614	0.001656	0.000798	0.002464	0.002069
NaN	0.18081	NaN	0.031076	0.000932	0.004522	0.00335	NaN	0.012479	0.002325	0.001	NaN	0.001961
NaN	0.14331	0.000408	0.01525	0.000759	0.003121	0.001961	0.002073	0.004286	0.000946	0.000557	0.002079	0.001081
NaN	0.33733	0.000405	NaN	0.001351	0.007855	0.002998	0.002702	0.010632	0.001581	0.000814	0.002464	0.001923
NaN	NaN	0.000451	0.014311	0.000589	0.002468	0.002613	0.00202	0.003657	0.000808	0.001012	0.002034	0.001032
NaN	0.2911	NaN	0.052432	NaN	0.011371	0.004074	NaN	0.015489	0.003184	NaN	NaN	0.003609
NaN	0.10316	0.000341	0.010476	0.00075	0.003807	0.002284	0.002207	0.004853	0.001156	0.000687	0.002238	0.00125
NaN	0.52758	NaN	NaN	0.009178	0.008771	0.007261	0.004892	0.01176	0.00291	0.002974	0.005478	0.003416
NaN	0.42651	NaN	NaN	NaN	0.012504	0.003765	NaN	0.018434	0.004228	0.00217	NaN	0.002892
NaN	NaN	NaN	0.64286	0.17753	NaN	0.13001	0.087003	0.38555	NaN	NaN	0.098101	NaN
NaN	0.22098	0.000406	0.026789	NaN	0.00929	0.005422	0.002771	0.011561	0.001876	0.001127	0.002639	0.002356
0.041409	1.0374	0.000541	0.079796	0.001284	0.003246	0.00318	0.002826	0.00453	0.001081	0.00105	0.00279	0.001325

